rDLB: A Novel Approach for Robust Dynamic Load Balancing of Scientific Applications with Parallel Independent Tasks

Scientific applications often contain large and computationally intensive parallel loops. Dynamic loop self scheduling (DLS) is used to achieve a balanced load execution of such applications on high performance computing (HPC) systems. Large HPC systems are vulnerable to processors or node failures and perturbations in the availability of resources. Most self-scheduling approaches do not consider fault-tolerant scheduling or depend on failure or perturbation detection and react by rescheduling failed tasks. In this work, a robust dynamic load balancing (rDLB) approach is proposed for the robust self scheduling of independent tasks. The proposed approach is proactive and does not depend on failure or perturbation detection. The theoretical analysis of the proposed approach shows that it is linearly scalable and its cost decrease quadratically by increasing the system size. rDLB is integrated into an MPI DLS library to evaluate its performance experimentally with two computationally intensive scientific applications. Results show that rDLB enables the tolerance of up to (P minus one) processor failures, where P is the number of processors executing an application. In the presence of perturbations, rDLB boosted the robustness of DLS techniques up to 30 times and decreased application execution time up to 7 times compared to their counterparts without rDLB.

==> results/PE_100_FT/Mandelbrot/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[7.4462776500000007, 6.5800468999999993, 7.2153311500000017, 8.4424212499999989, 10.132565250000001, 6.7686381000000013, 6.7629953, 16.210337400000004, 9.2790673999999989, 10.171694499999997, 13.318381399999998, 8.2918799499999984]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[7.4488500000000002, 6.5966885, 7.2260439999999999, 8.3901475000000012, 9.1730109999999989, 6.7307205000000003, 6.739179, 14.386619, 6.7142024999999999, 7.1890230000000006, 16.579908, 8.2301840000000013]


==> results/PE_100_FT/PSIA/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[4.6720812999999994, 6.5874754999999992, 4.6389918500000009, 5.5684421999999998, 5.4260941500000008, 4.2417080499999997, 4.2945308499999992, 3.9545897499999993, 3.8875238500000009, 3.9543207000000002, 3.8827083500000001, 3.9043736999999994]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[4.6839279999999999, 6.0582549999999999, 4.6730134999999997, 5.5180749999999996, 5.4337330000000001, 4.2227614999999998, 4.3113004999999998, 3.9536804999999999, 3.8968249999999998, 3.9446915000000002, 3.8597805000000003, 3.8960764999999999]


==> results/PE_100_NOFT/Mandelbrot/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[7.3567713000000001, 6.4410667000000004, 6.7769306999999994, 8.6544119500000001, 9.2285059999999994, 6.6390043500000004, 6.6289380500000004, 14.379709600000004, 8.5624053000000018, 15.619347400000001, 9.4006763500000012, 8.1137747000000005]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[7.3575835000000005, 6.4333935000000002, 6.6749260000000001, 8.6608544999999992, 9.200236499999999, 6.5913695000000008, 6.5881224999999999, 10.501539000000001, 6.7872515, 7.1074380000000001, 6.4764855000000008, 8.1140129999999999]


==> results/PE_100_NOFT/PSIA/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[4.6277967499999999, 5.43199685, 4.2952996999999993, 5.8742210000000004, 5.0495347499999994, 4.4155724499999982, 4.4032061499999999, 3.907612799999999, 3.8237334500000002, 3.8824589999999999, 3.83194035, 3.8904397000000004]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[4.6106889999999998, 4.7971070000000005, 4.2773629999999994, 5.8560290000000004, 5.0310585000000003, 4.3974189999999993, 4.4153210000000005, 3.8911875, 3.8253355, 3.8863449999999999, 3.8384115000000003, 3.8836079999999997]


==> results/P_2_failures/Mandelbrot/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[15.58516945, 29.913535500000002, 86.981069199999993, 297.32506330000001, 515.65517090000003, 324.41266295000003, 324.47039560000007, 1187.7101059500001, 1041.2914120499997, 1167.7996013333332, 1042.6827390999999, 474.32838475]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[15.5863095, 30.003312000000001, 86.794255499999991, 297.29050050000001, 515.39816150000001, 324.33354899999995, 324.4263555, 1188.7755980000002, 1043.1272735, 1179.2009559999999, 1042.7102070000001, 477.80097899999998]


==> results/P_2_failures/PSIA/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[15.348107449999997, 232.9871771, 92.011326650000001, 147.72382735000002, 268.06654429999992, 191.32811370000002, 191.44263190000001, 262.83977444999999, 236.10456589999998, 262.24282299999999, 235.88927914999999, 285.04788524999998]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[15.370376499999999, 232.6573325, 92.010858999999996, 147.70493450000001, 267.53669300000001, 191.35458, 191.417574, 262.95752649999997, 235.99713650000001, 262.083887, 235.82977649999998, 285.54155249999997]


==> results/P_minus_1_failures/Mandelbrot/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[1605.64156, 1588.3428376666668, 1527.308851, 714.82959233333338, 872.90175366666665, 888.87613799999997, 888.88196833333325, 1624.81538, 1621.153564, 1625.2091913333334, 1621.5301769999999, 1610.4306493333333]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[1607.133024, 1588.3163050000001, 1527.251117, 714.851136, 872.89915499999995, 888.87450999999999, 888.87796700000001, 1624.935444, 1621.201714, 1625.132877, 1621.617878, 1610.4354040000001]


==> results/P_minus_1_failures/PSIA/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[883.84255499999995, 574.62458400000003, 770.72854199999995, 449.67463233333336, 518.24030533333337, 562.87064800000007, 563.12056533333327, 952.8659163333333, 957.73054333333346, 952.58231433333333, 957.69693900000004, 941.10371399999997]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[883.91998599999999, 574.47750799999994, 770.94643199999996, 449.59768600000001, 518.17776700000002, 562.97536100000002, 562.65408100000002, 952.51496199999997, 957.72502999999995, 952.84683700000005, 957.53265299999998, 940.80598599999996]


==> results/baseline/Mandelbrot/figures/dump_file.csv <==
Average
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[8.0659452500000004, 7.3533033999999988, 6.4247259999999997, 6.6556760999999991, 6.9927737999999993, 7.9873468499999998, 6.5864185500000003, 6.5830858999999986, 15.22413645, 10.895322849999998, 14.51647445, 10.676478800000002, 8.1732768500000006]
Medians
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[8.065825499999999, 7.3502365000000003, 6.4254215000000006, 6.652774, 6.9984409999999997, 7.9841565000000001, 6.5862959999999999, 6.5822380000000003, 12.6731575, 8.8250150000000005, 7.3008344999999997, 6.5286780000000002, 8.2151744999999998]


==> results/baseline/PSIA/figures/dump_file.csv <==
Average
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[4.2627188500000006, 4.3796024999999998, 4.6129877999999991, 4.04025225, 3.9207784000000006, 3.8503202500000002, 3.6461339999999991, 3.6653950500000008, 3.6981990500000004, 3.6273600499999992, 3.7062144000000004, 3.6192656999999997, 3.6510289999999999]
Medians
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[4.3630785000000003, 4.3933879999999998, 4.613022, 4.035012, 3.847086, 3.8460179999999999, 3.6411145, 3.6594820000000001, 3.6923690000000002, 3.6215124999999997, 3.7059420000000003, 3.6194679999999999, 3.6513265000000001]


==> results/figures/ft_Mandelbrot_dump_file.csv <==
baseline
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[8.0659452500000004, 7.3533033999999988, 6.4247259999999997, 6.6556760999999991, 6.9927737999999993, 7.9873468499999998, 6.5864185500000003, 6.5830858999999986, 15.22413645, 10.895322849999998, 14.51647445, 10.676478800000002, 8.1732768500000006]
one_failure
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 7.4718183500000013, 6.5931081000000002, 7.1415530500000006, 11.127126200000001, 11.4302726, 8.6608191999999988, 8.6673231499999996, 14.700353899999996, 9.9635879500000009, 11.965871549999999, 10.495943, 8.416073800000003]
rDLS,[nan, 1.0, 1.0, 1.0, 4.134352400000002, 3.4429257500000006, 2.0744006499999985, 2.084237250000001, 1.0, 1.0, 1.0, 1.0, 1.0]
metric,[nan, 1.0, 1.0, 1.0, 4.134352400000002, 3.4429257500000006, 2.0744006499999985, 2.084237250000001, 1.0, 1.0, 1.0, 1.0, 1.0]
P_2_failures
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 15.58516945, 29.913535500000002, 86.981069199999993, 297.32506330000001, 515.65517090000003, 324.41266295000003, 324.47039560000007, 1187.7101059500001, 1041.2914120499997, 1167.7996013333332, 1042.6827390999999, 474.32838475]
rDLS,[nan, 1.0, 2.8534003538602284, 9.75785959247964, 35.26931654822056, 61.67105015636157, 38.60925851678551, 38.61667667685142, 142.4325860477285, 125.17162973029666, 140.099841260577, 125.3672319291444, 56.62812114149986]
metric,[nan, 1.0, 2.8534003538602284, 9.75785959247964, 35.26931654822056, 61.67105015636157, 38.60925851678551, 38.61667667685142, 142.4325860477285, 125.17162973029666, 140.099841260577, 125.3672319291444, 56.62812114149986]
P_minus_1_failures
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 1606.4236906666667, 1588.3476451666666, 1527.3367433333333, 714.84254083333326, 872.91685566666672, 888.89728266666646, 888.89993449999986, 1625.0132645000001, 1621.296392, 1625.1874925000002, 1621.4509170000001, 1610.4971753333332]
rDLS,[nan, 2.2590533496514738, 2.2348286216108515, 2.1483104721594453, 1.0, 1.2219111301564312, 1.2464662774624007, 1.246474731916456, 2.2741960272117936, 2.2750605342420984, 2.2754418989222502, 2.275588003582895, 2.263649679788449]
metric,[nan, 2.2590533496514738, 2.2348286216108515, 2.1483104721594453, 1.0, 1.2219111301564312, 1.2464662774624007, 1.246474731916456, 2.2741960272117936, 2.2750605342420984, 2.2754418989222502, 2.275588003582895, 2.263649679788449]


==> results/figures/ft_PSIA_dump_file.csv <==
baseline
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[4.2627188500000006, 4.3796024999999998, 4.6129877999999991, 4.04025225, 3.9207784000000006, 3.8503202500000002, 3.6461339999999991, 3.6653950500000008, 3.6981990500000004, 3.6273600499999992, 3.7062144000000004, 3.6192656999999997, 3.6510289999999999]
one_failure
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 4.4779846499999989, 5.8762892000000004, 4.2061033500000002, 7.3108048499999994, 5.2594791999999995, 5.3801776499999994, 5.3852404999999992, 3.8055452500000007, 3.6907388000000005, 3.7752595999999996, 3.6909241000000002, 3.7347026999999997]
rDLS,[nan, 1.0, 1.2633014000000014, 1.0, 3.390026449999999, 1.4091589499999992, 1.7340436500000003, 1.7198454499999984, 1.0, 1.0, 1.0, 1.0, 1.0]
metric,[nan, 1.0, 1.2633014000000014, 1.0, 3.390026449999999, 1.4091589499999992, 1.7340436500000003, 1.7198454499999984, 1.0, 1.0, 1.0, 1.0, 1.0]
P_2_failures
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 15.348107449999997, 232.9871771, 92.011326650000001, 147.72382735000002, 268.06654429999992, 191.32811370000002, 191.44263190000001, 262.83977444999999, 236.10456589999998, 262.24282299999999, 235.88927914999999, 285.04788524999998]
rDLS,[nan, 1.0, 20.82090406496102, 8.020334111259167, 13.11054237615128, 24.08862696004892, 17.110990108091265, 17.11967471464742, 23.62597059319375, 21.19497660891333, 23.570815692616346, 21.176086851289618, 25.654987396436383]
metric,[nan, 1.0, 20.82090406496102, 8.020334111259167, 13.11054237615128, 24.08862696004892, 17.110990108091265, 17.11967471464742, 23.62597059319375, 21.19497660891333, 23.570815692616346, 21.176086851289618, 25.654987396436383]
P_minus_1_failures
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 883.9090513333332, 574.47913900000003, 770.85622133333334, 449.59049149999993, 518.12736383333333, 562.88642616666664, 563.00790966666671, 953.00579200000004, 958.07048916666679, 952.82146766666665, 957.73495333333324, 941.03254866666668]
rDLS,[nan, 1.9735006058982143, 1.2786737228251648, 1.7205925072841426, 1.0, 1.1539420976267671, 1.2548312701724553, 1.255060638350268, 2.1300697917001896, 2.141592980321074, 2.1296382172007795, 2.140858262493704, 2.103309899940039]
metric,[nan, 1.9735006058982143, 1.2786737228251648, 1.7205925072841426, 1.0, 1.1539420976267671, 1.2548312701724553, 1.255060638350268, 2.1300697917001896, 2.141592980321074, 2.1296382172007795, 2.140858262493704, 2.103309899940039]


==> results/figures/pert_Mandelbrot_dump_file.csv <==
baseline
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[8.0659452500000004, 7.3533033999999988, 6.4247259999999997, 6.6556760999999991, 6.9927737999999993, 7.9873468499999998, 6.5864185500000003, 6.5830858999999986, 15.22413645, 10.895322849999998, 14.51647445, 10.676478800000002, 8.1732768500000006]
PE_100_NOFT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 7.3567713000000001, 6.4410667000000004, 6.7769306999999994, 8.6544119500000001, 9.2285059999999994, 6.6390043500000004, 6.6289380500000004, 14.379709600000004, 8.5624053000000018, 15.619347400000001, 9.4006763500000012, 8.1137747000000005]
rDLS,[nan, 1.0, 1.0, 1.0, 1.6616381500000008, 1.2411591499999997, 1.0, 1.0, 1.0, 1.0, 1.10287295, 1.0, 1.0]
metric,[nan, 1.0, 1.0, 1.0, 1.6616381500000008, 1.2411591499999997, 1.0, 1.0, 1.0, 1.0, 1.10287295, 1.0, 1.0]
PE_100_FT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 7.4462776500000007, 6.5800468999999993, 7.2153311500000017, 8.4424212499999989, 10.132565250000001, 6.7686381000000013, 6.7629953, 16.210337400000004, 9.2790673999999989, 10.171694499999997, 13.318381399999998, 8.2918799499999984]
rDLS,[nan, 1.0, 1.0, 1.0, 1.4496474499999996, 2.145218400000001, 1.0, 1.0, 1.0, 1.0, 1.0, 2.6419025999999963, 1.0]
metric,[nan, 1.0, 1.0, 1.0, 1.4496474499999996, 2.145218400000001, 1.0, 1.0, 1.0, 1.0, 1.0, 2.6419025999999963, 1.0]
lat_9999999_NOFT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 36.829805199999996, 64.689112699999981, 65.159952650000008, 68.457108900000009, 66.533236049999999, 66.528100550000005, 66.530355650000004, 36.834583450000011, 36.830277000000009, 36.832257499999997, 36.830338900000001, 36.829482599999999]
rDLS,[nan, 29.476501799999998, 58.26438669999998, 58.50427655000001, 61.46433510000001, 58.5458892, 59.94168200000001, 59.947269750000004, 21.61044700000001, 25.93495415000001, 22.315783049999997, 26.1538601, 28.656205749999998]
metric,[nan, 29.476501799999998, 58.26438669999998, 58.50427655000001, 61.46433510000001, 58.5458892, 59.94168200000001, 59.947269750000004, 21.61044700000001, 25.93495415000001, 22.315783049999997, 26.1538601, 28.656205749999998]
lat_9999999_FT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 7.7146138499999992, 8.0061268000000005, 28.787685599999993, 43.9358687, 31.602761600000001, 35.048001999999997, 35.04542395, 30.596629549999999, 12.7292989, 12.98327265, 15.303250950000001, 9.385341050000001]
rDLS,[nan, 1.0, 1.5814008000000008, 22.132009499999995, 36.9430949, 23.61541475, 28.461583449999996, 28.46233805, 15.3724931, 1.8339760500000022, 1.0, 4.626772149999999, 1.2120642000000004]
metric,[nan, 1.0, 1.5814008000000008, 22.132009499999995, 36.9430949, 23.61541475, 28.461583449999996, 28.46233805, 15.3724931, 1.8339760500000022, 1.0, 4.626772149999999, 1.2120642000000004]
pelat_NOFT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 36.830365100000009, 64.685247149999995, 65.158035949999999, 68.452230650000018, 66.530132399999985, 66.530760299999997, 66.530480250000011, 36.831233999999995, 36.830489699999994, 36.830580449999999, 36.828374899999993, 36.830496750000009]
rDLS,[nan, 29.47706170000001, 58.260521149999995, 58.50235985, 61.45945685000002, 58.542785549999984, 59.94434175, 59.94739435000001, 21.607097549999995, 25.935166849999995, 22.314106, 26.15189609999999, 28.65721990000001]
metric,[nan, 29.47706170000001, 58.260521149999995, 58.50235985, 61.45945685000002, 58.542785549999984, 59.94434175, 59.94739435000001, 21.607097549999995, 25.935166849999995, 22.314106, 26.15189609999999, 28.65721990000001]
pelat_FT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 7.73458325, 8.0146197000000008, 28.811742050000003, 43.966077400000003, 31.652290899999997, 35.054875450000004, 35.042712350000002, 30.368428299999994, 13.715945550000004, 9.6155160499999983, 13.256003850000003, 10.481486950000001]
rDLS,[nan, 1.0, 1.589893700000001, 22.156065950000006, 36.9733036, 23.664944049999995, 28.468456900000003, 28.459626450000002, 15.144291849999995, 2.8206227000000066, 1.0, 2.579525050000001, 2.3082101]
metric,[nan, 1.0, 1.589893700000001, 22.156065950000006, 36.9733036, 23.664944049999995, 28.468456900000003, 28.459626450000002, 15.144291849999995, 2.8206227000000066, 1.0, 2.579525050000001, 2.3082101]


==> results/figures/pert_PSIA_dump_file.csv <==
baseline
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[4.2627188500000006, 4.3796024999999998, 4.6129877999999991, 4.04025225, 3.9207784000000006, 3.8503202500000002, 3.6461339999999991, 3.6653950500000008, 3.6981990500000004, 3.6273600499999992, 3.7062144000000004, 3.6192656999999997, 3.6510289999999999]
PE_100_NOFT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 4.6277967499999999, 5.43199685, 4.2952996999999993, 5.8742210000000004, 5.0495347499999994, 4.4155724499999982, 4.4032061499999999, 3.907612799999999, 3.8237334500000002, 3.8824589999999999, 3.83194035, 3.8904397000000004]
rDLS,[nan, 1.0, 1.0, 1.0, 1.9534425999999998, 1.1992144999999992, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]
metric,[nan, 1.0, 1.0, 1.0, 1.9534425999999998, 1.1992144999999992, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]
PE_100_FT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 4.6720812999999994, 6.5874754999999992, 4.6389918500000009, 5.5684421999999998, 5.4260941500000008, 4.2417080499999997, 4.2945308499999992, 3.9545897499999993, 3.8875238500000009, 3.9543207000000002, 3.8827083500000001, 3.9043736999999994]
rDLS,[nan, 1.0, 1.9744877, 1.0, 1.6476637999999992, 1.5757739000000006, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]
metric,[nan, 1.0, 1.9744877, 1.0, 1.6476637999999992, 1.5757739000000006, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0]
lat_9999999_NOFT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 36.973190850000002, 66.144941149999994, 65.182594299999977, 67.972469249999989, 66.421346299999996, 66.436874549999999, 66.458715000000012, 36.958512300000002, 36.969102100000001, 36.963208249999994, 36.964017449999993, 36.959426350000001]
rDLS,[nan, 28.10832834226123, 53.064434935176465, 52.72843871933618, 55.23742700422271, 53.960519045629425, 54.14999825366379, 54.15222269797314, 28.683304076811222, 28.753527318951306, 28.68044146518044, 28.75612284893417, 28.724771240730963]
metric,[nan, 28.10832834226123, 53.064434935176465, 52.72843871933618, 55.23742700422271, 53.960519045629425, 54.14999825366379, 54.15222269797314, 28.683304076811222, 28.753527318951306, 28.68044146518044, 28.75612284893417, 28.724771240730963]
lat_9999999_FT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 5.5234600000000009, 31.790358850000001, 28.741327949999999, 37.310490899999998, 32.700454899999997, 33.445515950000001, 33.448797600000006, 4.7058121499999999, 4.6692561499999989, 4.6964265000000003, 4.6536204999999997, 4.6828378500000003]
rDLS,[nan, 1.143857500000001, 27.17737105, 24.701075699999997, 33.389712499999995, 28.850134649999998, 29.79938195, 29.783402550000005, 1.0076130999999995, 1.0418960999999998, 1.0, 1.0343548, 1.0318088500000004]
metric,[nan, 1.143857500000001, 27.17737105, 24.701075699999997, 33.389712499999995, 28.850134649999998, 29.79938195, 29.783402550000005, 1.0076130999999995, 1.0418960999999998, 1.0, 1.0343548, 1.0318088500000004]
pelat_NOFT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 36.966174199999998, 66.147074500000002, 65.173165000000012, 67.942603900000023, 66.43095439999999, 66.458189149999995, 66.464095700000001, 36.9593682, 36.96176285, 36.9630832, 36.963407700000005, 36.964024000000002]
rDLS,[nan, 32.5865717, 61.5340867, 61.13291275000001, 64.02182550000002, 62.58063414999999, 62.81205515, 62.79870065, 33.26116915, 33.3344028, 33.2568688, 33.344142000000005, 33.312995]
metric,[nan, 32.5865717, 61.5340867, 61.13291275000001, 64.02182550000002, 62.58063414999999, 62.81205515, 62.79870065, 33.26116915, 33.3344028, 33.2568688, 33.344142000000005, 33.312995]
pelat_FT
DLS,['STATIC', 'SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[nan, 5.7107556500000003, 31.921827699999994, 28.807287600000002, 37.222183600000001, 32.717106399999999, 33.4139537, 33.397323549999996, 4.8749575499999995, 4.8284630500000008, 4.8657848999999995, 4.8431899000000005, 4.8518450499999997]
rDLS,[nan, 1.147970865074613, 23.55082325740437, 21.35880082323586, 28.718741292573434, 24.894377832137003, 25.671418598524212, 25.640466448568688, 1.0148227296227352, 1.0358171409155394, 1.0, 1.055497876153284, 1.0355696786008273]
metric,[nan, 1.147970865074613, 23.55082325740437, 21.35880082323586, 28.718741292573434, 24.894377832137003, 25.671418598524212, 25.640466448568688, 1.0148227296227352, 1.0358171409155394, 1.0, 1.055497876153284, 1.0355696786008273]


==> results/lat_9999999_FT/Mandelbrot/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[7.7146138499999992, 8.0061268000000005, 28.787685599999993, 43.9358687, 31.602761600000001, 35.048001999999997, 35.04542395, 30.596629549999999, 12.7292989, 12.98327265, 15.303250950000001, 9.385341050000001]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[7.7159934999999997, 8.0091029999999996, 28.740822999999999, 43.9275515, 31.591441500000002, 35.030685500000004, 35.037954999999997, 30.620628499999999, 7.6876189999999998, 7.3459424999999996, 7.0334780000000006, 8.3355554999999999]


==> results/lat_9999999_FT/PSIA/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[5.5234600000000009, 31.790358850000001, 28.741327949999999, 37.310490899999998, 32.700454899999997, 33.445515950000001, 33.448797600000006, 4.7058121499999999, 4.6692561499999989, 4.6964265000000003, 4.6536204999999997, 4.6828378500000003]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[5.5222235, 31.770583999999999, 28.673993500000002, 37.243143000000003, 32.660290000000003, 33.424906499999999, 33.420218000000006, 4.6912865000000004, 4.6728094999999996, 4.6938785000000003, 4.6488709999999998, 4.6827039999999993]


==> results/lat_9999999_NOFT/Mandelbrot/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[36.829805199999996, 64.689112699999981, 65.159952650000008, 68.457108900000009, 66.533236049999999, 66.528100550000005, 66.530355650000004, 36.834583450000011, 36.830277000000009, 36.832257499999997, 36.830338900000001, 36.829482599999999]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[36.832517500000002, 64.690152499999996, 65.160236999999995, 68.459397999999993, 66.534422500000005, 66.532118999999994, 66.533197000000001, 36.834393500000004, 36.831747, 36.833168000000001, 36.830928, 36.831041499999998]


==> results/lat_9999999_NOFT/PSIA/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[36.973190850000002, 66.144941149999994, 65.182594299999977, 67.972469249999989, 66.421346299999996, 66.436874549999999, 66.458715000000012, 36.958512300000002, 36.969102100000001, 36.963208249999994, 36.964017449999993, 36.959426350000001]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[36.975824000000003, 66.130408000000003, 65.176823499999998, 67.925912000000011, 66.404541999999992, 66.414005000000003, 66.411571500000008, 36.957205999999999, 36.972279499999999, 36.964405499999998, 36.968095000000005, 36.960446500000003]


==> results/model_verification/Matmul/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[0.73346405999999997, 2.7024548800000003, 5.9537057400000002, 26.57726285999999, 18.760675140000004, 18.742965119999997, 18.792060480000007, 18.791823799999996, 18.763774439999999, 18.773187420000003, 18.779881, 18.808751259999998]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[0.77241099999999996, 2.9643554999999999, 7.2615365000000001, 26.526377, 18.731763000000001, 18.752614999999999, 18.770944499999999, 18.7897125, 18.775147499999999, 18.771958000000001, 18.780269499999999, 18.836962]


==> results/one_failure/Mandelbrot/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[7.4718183500000013, 6.5931081000000002, 7.1415530500000006, 11.127126200000001, 11.4302726, 8.6608191999999988, 8.6673231499999996, 14.700353899999996, 9.9635879500000009, 11.965871549999999, 10.495943, 8.416073800000003]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[7.4695669999999996, 6.5822974999999992, 7.1367384999999999, 11.130707000000001, 11.428922499999999, 8.6549484999999997, 8.6542969999999997, 13.8218455, 7.7084650000000003, 7.1190920000000002, 6.6986059999999998, 8.2613810000000001]


==> results/one_failure/PSIA/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[4.4779846499999989, 5.8762892000000004, 4.2061033500000002, 7.3108048499999994, 5.2594791999999995, 5.3801776499999994, 5.3852404999999992, 3.8055452500000007, 3.6907388000000005, 3.7752595999999996, 3.6909241000000002, 3.7347026999999997]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[4.4738424999999999, 6.2080704999999998, 4.1984890000000004, 7.2614359999999998, 5.2603454999999997, 5.3865169999999996, 5.3780140000000003, 3.8101960000000004, 3.6891724999999997, 3.7795670000000001, 3.6939869999999999, 3.7359340000000003]


==> results/pelat_FT/Mandelbrot/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[7.73458325, 8.0146197000000008, 28.811742050000003, 43.966077400000003, 31.652290899999997, 35.054875450000004, 35.042712350000002, 30.368428299999994, 13.715945550000004, 9.6155160499999983, 13.256003850000003, 10.481486950000001]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[7.7308890000000003, 8.0120490000000011, 28.7908975, 43.997848500000003, 31.591740999999999, 35.021029499999997, 35.023988000000003, 30.561204499999999, 7.7423575000000007, 7.2729634999999995, 7.0478620000000003, 8.3853364999999993]


==> results/pelat_FT/PSIA/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[5.7107556500000003, 31.921827699999994, 28.807287600000002, 37.222183600000001, 32.717106399999999, 33.4139537, 33.397323549999996, 4.8749575499999995, 4.8284630500000008, 4.8657848999999995, 4.8431899000000005, 4.8518450499999997]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[5.7047430000000006, 31.940003500000003, 28.886326, 37.215873500000001, 32.701658500000001, 33.415731000000001, 33.387463499999996, 4.8787704999999999, 4.834848, 4.8694845000000004, 4.8441530000000004, 4.8361394999999998]


==> results/pelat_NOFT/Mandelbrot/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[36.830365100000009, 64.685247149999995, 65.158035949999999, 68.452230650000018, 66.530132399999985, 66.530760299999997, 66.530480250000011, 36.831233999999995, 36.830489699999994, 36.830580449999999, 36.828374899999993, 36.830496750000009]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[36.832222000000002, 64.689311000000004, 65.160191999999995, 68.455678500000005, 66.531340999999998, 66.531863000000001, 66.531743500000005, 36.8328615, 36.830376000000001, 36.830584999999999, 36.830245500000004, 36.830513499999995]


==> results/pelat_NOFT/PSIA/figures/dump_file.csv <==
Average
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[36.966174199999998, 66.147074500000002, 65.173165000000012, 67.942603900000023, 66.43095439999999, 66.458189149999995, 66.464095700000001, 36.9593682, 36.96176285, 36.9630832, 36.963407700000005, 36.964024000000002]
Medians
DLS,['SS', 'FSC', 'mFSC', 'GSS', 'TSS', 'FAC', 'WF', 'AWF-B', 'AWF-C', 'AWF-D', 'AWF-E', 'AF']
Tpar,[36.965418999999997, 66.137280000000004, 65.168327000000005, 67.930168500000008, 66.419353999999998, 66.4268, 66.415764999999993, 36.961337, 36.962372999999999, 36.961196000000001, 36.962674999999997, 36.963516499999997]

